A radio bridge connecting the minihalo and phoenix in the Abell 85 cluster

Galaxy clusters are located at the nodes of cosmic filaments and therefore host a lot of hydrodynamical activity. However, cool core clusters are considered to be relatively relaxed systems without much merging activity. The Abell 85 cluster is a unique example where the cluster hosts both a cool core and multiple ongoing merging processes. In this work, we used 700 MHz uGMRT as well as MeerKAT L-band observations, carried out as part of the MGCLS, of the Abell 85. We reconfirm the presence of a minihalo in the cluster centre at 700MHz that was recently discovered in MGCLS. Furthermore, we discovered a radio bridge connecting the central minihalo and the peripheral radio phoenix. The mean surface brightness, size and flux density of the bridge at 700 MHz is found to be $\sim 0.14\ \mu$Jy/arcsec$^2$, $\sim 220$ kpc and $\sim 4.88$ mJy, respectively, with a spectral index of $\alpha_{700}^{1.28} = -0.92$. Although the origin of the seed relativistic electrons is still unknown, turbulent re-acceleration caused by both the spiralling sloshing gas in the intracluster medium (ICM) and the post-shock turbulence from the outgoing merging shock associated with the phoenix formation may be responsible for the bridge.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
